Fast Hessenberg reduction of some rank structured matrices

We develop two fast algorithms for Hessenberg reduction of a structured matrix $A = D + UV^H$ where $D$ is a real or unitary $n \times n$ diagonal matrix and $U, V \in\mathbb{C}^{n \times k}$. The proposed algorithm for the real case exploits a two--stage approach by first reducing the matrix to a generalized Hessenberg form and then completing the reduction by annihilation of the unwanted sub-diagonals. It is shown that the novel method requires $O(n^2k)$ arithmetic operations and it is significantly faster than other reduction algorithms for rank structured matrices. The method is then extended to the unitary plus low rank case by using a block analogue of the CMV form of unitary matrices. It is shown that a block Lanczos-type procedure for the block tridiagonalization of $\Re(D)$ induces a structured reduction on $A$ in a block staircase CMV--type shape. Then, we present a numerically stable method for performing this reduction using unitary transformations and we show how to generalize the sub-diagonal elimination to this shape, while still being able to provide a condensed representation for the reduced matrix. In this way the complexity still remains linear in $k$ and, moreover, the resulting algorithm can be adapted to deal efficiently with block companion matrices.

==> hermitian_backward.dat <==
16	1.182e-15	1.5436e-15	0	0	0
32	3.1415e-15	2.1514e-15	2.2969e-15	0	0
64	3.9493e-15	4.4013e-15	3.45e-15	3.2028e-15	0
128	9.9632e-15	7.5185e-15	7.293e-15	5.9094e-15	5.2203e-15
256	2.2474e-14	1.482e-14	1.2465e-14	9.9863e-15	7.7264e-15
512	3.504e-14	2.6837e-14	2.4236e-14	1.9896e-14	1.4917e-14
1024	7.2327e-14	5.9212e-14	4.4196e-14	3.3583e-14	2.6329e-14


==> hermitian_tk.dat <==
           1  0.29603989500000000     42.859999999999999
           2  0.56233024899999995     42.859999999999999
           4  0.96771050300000006     42.859999999999999
           8   1.7958040300000000     42.859999999999999
          16   3.6728428489999998     42.859999999999999
	  32   7.7065083290000000     42.859999999999999
          64   16.784198633999999     42.859999999999999
          128   35.063143977999999    42.859999999999999	  
         256   77.737944175999999     42.859999999999999    


==> hermitian_tn.dat <==
           8   1.4691000000000000E-005 0.0
          16   5.1446999999999997E-005 0.0
          32   2.0427100000000001E-004 0.0
          64   8.1459000000000002E-004 4.4565370000000000E-003	
         128   3.2722910000000001E-003 1.8761795000000001E-002
         256   1.3500763000000001E-002 8.2796653999999997E-002
         512   6.2400981000000001E-002 0.45253741100000000
        1024  0.24683904400000001      1.8219542360000001
        2048  0.97778428699999997      7.5457578209999996
        4096   4.0955545439999996      31.215143009999998
        8192   16.465393526000000      137.49768173400000
	16384   65.841752095999993     623.49409581500004


==> hermitian_tnf.dat <==
8	2.1759000000000000E-005
16 	2.6398999999999999E-005
32 	2.0204800000000000E-004
64 	2.0000000000000000E-003
128 	1.0999999999999999E-002
256 	8.1000000000000003E-002
512     0.64500000000000002     
1024    5.3019999999999996
2048 	42.859999999999999
4096    334.23899999999998
8192	2680.2040000000002
16384   20639.464138280000

==> unitary_backward.dat <==
16	2.129e-15	1.4112e-15	0	0	0
32	4.6138e-15	2.849e-15	2.5897e-15	0	0
64	8.2775e-15	5.9011e-15	4.3173e-15	3.7467e-15	0
128	1.5546e-14	1.4598e-14	8.2051e-15	5.9238e-15	4.8296e-15
256	3.316e-14	2.5139e-14	1.4636e-14	1.195e-14	8.8815e-15
512	7.1062e-14	3.7415e-14	2.9071e-14	2.2862e-14	1.5891e-14
1024	3.9126e-13	1.4974e-13	5.7947e-14	3.7825e-14	2.8849e-14


==> unitary_tk.dat <==
16	     2.178835e+03
32	      3.079375e+03
64	       5.924471e+03
128	        1.301219e+04
256		 2.599402e+04
512		  4.997902e+04


==> unitary_tn.dat <==
16      0.0039805
32      0.0209
64      0.078442
128     0.30148
256     1.1975
512     4.8231
1024    19.808
